Characterization of of (98943) 2001 CC$_{21}$, the target of Hayabusa2$\#$

The near-Earth asteroid (98943) Torifune, previously designated 2001 CC$_{21}$, is the flyby target of the Hayabusa2 extended mission, nicknamed Hayabusa2$\#$ (SHARP: Small Hazardous Asteroid Reconnaissance Probe). The ground-based telescope observations offer a key science input for the mission's scientific investigation. During 2022 - 2024 this asteroid was at visible apparent magnitudes brighter than 18.5, allowing for a detailed characterization using ground-based telescope observations. We determined its rotation period $P~=~5.021516\pm0.000106$ h and its absolute magnitude H = 18.78 $\pm$ 0.14 and. The large number of lightcurves allows to estimate its axes ratio, its convex shape and its pole orientation $\lambda = 301^{\circ} \pm 35^{\circ}$, $\beta = {89^{+1}_{-6}}^{\circ}$ and $\epsilon = 5^{\circ} \pm 3^{\circ}$ which indicate a prograde rotation. We report the semi-axis of the equivalent ellipsoid, $a$ = 0.42$^{+0.08}_{0.06}$ km, $b$ = 0.16$^{+0.05}_{0.04}$ km, and $c$ = $0.17\pm0.03$ km. Consequently, the volume equivalent diameter is $D_{eq}$ = $0.44 \pm 0.06$ km . Using observations conducted simultaneously with four broadband filters, we determined $(g-r) = 0.663 \pm 0.022$ mag, $(r-i) = 0.177 \pm 0.012$ mag, and $(i-z_s) = -0.061 \pm 0.032$ mag. Additionally, we found that Torifune exhibits no detectable large-scale heterogeneity. We classified the object using a high signal-to-noise ratio spectrum (over the visible and near-infrared region) as Sq-type in the Bus-DeMeo taxonomy. We estimate a mineralogy similar to LL/L ordinary chondrites, with an ol/(ol+px) = 0.60, a Fa content of 28.5 mol$\%$, and a Fs content of 23.4 mol$\%$. The spectral data indicate a surface affected by moderate space weathering effects.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
